Energy Consumption of GEO-to-ground Beaconless Link Acquisition Against Random Vibration with Coherent Detection

The GEO satellite maintains good synchronization with the ground, reducing the priority of acquisition time in the establishment of the optical link. Whereas energy is an important resource for the satellite to execute space missions, the consumption during the acquisition process rises to the primary optimization objective. However, no previous studies have addressed this issue. Motivated by this gap, this paper first model the relationship between the transmitted power and the received SNR in the coherent detection system, with the corresponding single-field acquisition probability, the acquisition time is then calculated, and the closed-form expression of the multi-field acquisition energy consumption is further derived in scan-stare mode. Then for dual-scan technique, through the induction of the probability density function of acquisition energy, it is transformed into the equivalent form of scan-stare, thereby acquiring acquisition energy. Subsequently, optimizations are performed on these two modes. The above theoretical derivations are verified through Monte Carlo simulations. Consequently, the acquisition energy of dual-scan is lower than that of scan-stare, with the acquisition time being about half of the latter, making it a more efficient technique. Notably, the optimum beam divergence angle is the minimum that the laser can modulate, and the beaconless acquisition energy is only 6\% of that with the beacon, indicating that the beaconless is a better strategy for optical link acquisition with the goal of energy consumption optimization.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

